Dimension Reduction in Contextual Online Learning via Nonparametric Variable Selection

We consider a contextual online learning (multi-armed bandit) problem with high-dimensional covariate $\mathbf{x}$ and decision $\mathbf{y}$. The reward function to learn, $f(\mathbf{x},\mathbf{y})$, does not have a particular parametric form. The literature has shown that the optimal regret is $\tilde{O}(T^{(d_x+d_y+1)/(d_x+d_y+2)})$, where $d_x$ and $d_y$ are the dimensions of $\mathbf x$ and $\mathbf y$, and thus it suffers from the curse of dimensionality. In many applications, only a small subset of variables in the covariate affect the value of $f$, which is referred to as \textit{sparsity} in statistics. To take advantage of the sparsity structure of the covariate, we propose a variable selection algorithm called \textit{BV-LASSO}, which incorporates novel ideas such as binning and voting to apply LASSO to nonparametric settings. Our algorithm achieves the regret $\tilde{O}(T^{(d_x^*+d_y+1)/(d_x^*+d_y+2)})$, where $d_x^*$ is the effective covariate dimension. The regret matches the optimal regret when the covariate is $d^*_x$-dimensional and thus cannot be improved. Our algorithm may serve as a general recipe to achieve dimension reduction via variable selection in nonparametric settings.

==> data/Linear_lambda.csv <==
n,1x1l,1x1m,1x1h,1x2l,1x2m,1x2h,2x1l,2x1m,2x1h,2x2l,2x2m,2x2h,3x1l,3x1m,3x1h,3x2l,3x2m,3x2h
2.00E+03,9.55E-01,9.77E-01,9.99E-01,4.39E-01,5.20E-01,6.01E-01,8.53E-01,8.99E-01,9.44E-01,1.41E-01,2.18E-01,2.95E-01,5.68E-01,6.42E-01,7.15E-01,7.89E-03,5.49E-02,1.02E-01
2.50E+03,9.70E-01,9.88E-01,1.01E+00,3.88E-01,4.74E-01,5.60E-01,8.97E-01,9.32E-01,9.68E-01,4.03E-02,9.32E-02,1.46E-01,6.97E-01,7.76E-01,8.56E-01,5.13E-03,3.09E-02,5.67E-02
3.00E+03,9.70E-01,9.88E-01,1.01E+00,2.94E-01,3.58E-01,4.22E-01,8.68E-01,9.19E-01,9.70E-01,8.72E-02,1.48E-01,2.09E-01,7.89E-01,8.39E-01,8.89E-01,-6.16E-03,5.63E-03,1.74E-02
3.50E+03,1.00E+00,1.00E+00,1.00E+00,2.49E-01,3.31E-01,4.12E-01,9.27E-01,9.56E-01,9.85E-01,2.84E-02,6.81E-02,1.08E-01,7.10E-01,7.76E-01,8.43E-01,-5.44E-03,1.23E-02,3.01E-02
4.00E+03,1.00E+00,1.00E+00,1.00E+00,2.68E-01,3.28E-01,3.89E-01,9.27E-01,9.56E-01,9.85E-01,2.19E-02,6.14E-02,1.01E-01,8.07E-01,8.63E-01,9.19E-01,0.00E+00,0.00E+00,0.00E+00
4.50E+03,1.00E+00,1.00E+00,1.00E+00,1.74E-01,2.29E-01,2.84E-01,9.35E-01,9.62E-01,9.90E-01,3.92E-03,3.68E-02,6.97E-02,8.10E-01,8.63E-01,9.16E-01,0.00E+00,0.00E+00,0.00E+00
5.00E+03,1.00E+00,1.00E+00,1.00E+00,2.02E-01,2.54E-01,3.06E-01,9.45E-01,9.75E-01,1.01E+00,-2.65E-03,1.85E-02,3.97E-02,7.76E-01,8.37E-01,8.97E-01,0.00E+00,0.00E+00,0.00E+00
5.50E+03,1.00E+00,1.00E+00,1.00E+00,1.98E-01,2.86E-01,3.75E-01,9.42E-01,9.74E-01,1.01E+00,0.00E+00,0.00E+00,0.00E+00,7.97E-01,8.68E-01,9.40E-01,-6.90E-03,6.31E-03,1.95E-02
6.00E+03,1.00E+00,1.00E+00,1.00E+00,2.24E-01,3.00E-01,3.75E-01,9.44E-01,9.69E-01,9.95E-01,-6.81E-03,6.23E-03,1.93E-02,8.10E-01,8.63E-01,9.16E-01,0.00E+00,0.00E+00,0.00E+00
6.50E+03,1.00E+00,1.00E+00,1.00E+00,1.56E-01,2.12E-01,2.69E-01,9.68E-01,9.87E-01,1.01E+00,0.00E+00,0.00E+00,0.00E+00,8.06E-01,8.51E-01,8.95E-01,0.00E+00,0.00E+00,0.00E+00
7.00E+03,9.81E-01,9.94E-01,1.01E+00,1.31E-01,1.83E-01,2.36E-01,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,7.90E-01,8.51E-01,9.12E-01,-7.01E-03,6.41E-03,1.98E-02
7.50E+03,1.00E+00,1.00E+00,1.00E+00,7.52E-02,1.20E-01,1.65E-01,1.00E+00,1.00E+00,1.00E+00,-5.48E-03,1.24E-02,3.03E-02,8.23E-01,8.74E-01,9.25E-01,0.00E+00,0.00E+00,0.00E+00
8.00E+03,1.00E+00,1.00E+00,1.00E+00,8.82E-02,1.61E-01,2.34E-01,1.00E+00,1.00E+00,1.00E+00,-6.76E-03,6.18E-03,1.91E-02,8.34E-01,8.76E-01,9.18E-01,0.00E+00,0.00E+00,0.00E+00
8.50E+03,1.00E+00,1.00E+00,1.00E+00,1.22E-01,1.81E-01,2.39E-01,9.81E-01,9.94E-01,1.01E+00,-5.56E-03,1.26E-02,3.08E-02,8.92E-01,9.32E-01,9.72E-01,0.00E+00,0.00E+00,0.00E+00
9.00E+03,1.00E+00,1.00E+00,1.00E+00,1.28E-01,2.00E-01,2.72E-01,1.00E+00,1.00E+00,1.00E+00,-6.85E-03,6.27E-03,1.94E-02,8.34E-01,8.87E-01,9.41E-01,0.00E+00,0.00E+00,0.00E+00
9.50E+03,1.00E+00,1.00E+00,1.00E+00,7.03E-02,1.18E-01,1.66E-01,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,8.73E-01,9.12E-01,9.51E-01,0.00E+00,0.00E+00,0.00E+00
1.00E+04,1.00E+00,1.00E+00,1.00E+00,9.50E-02,1.70E-01,2.45E-01,1.00E+00,1.00E+00,1.00E+00,-7.14E-03,6.54E-03,2.02E-02,8.97E-01,9.38E-01,9.78E-01,0.00E+00,0.00E+00,0.00E+00
1.05E+04,1.00E+00,1.00E+00,1.00E+00,5.04E-02,1.14E-01,1.77E-01,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,8.96E-01,9.37E-01,9.78E-01,0.00E+00,0.00E+00,0.00E+00
1.10E+04,1.00E+00,1.00E+00,1.00E+00,6.84E-02,1.25E-01,1.81E-01,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,8.51E-01,8.94E-01,9.38E-01,0.00E+00,0.00E+00,0.00E+00
1.15E+04,1.00E+00,1.00E+00,1.00E+00,6.30E-02,1.07E-01,1.50E-01,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,8.46E-01,8.94E-01,9.41E-01,0.00E+00,0.00E+00,0.00E+00
1.20E+04,1.00E+00,1.00E+00,1.00E+00,2.36E-02,7.51E-02,1.27E-01,1.00E+00,1.00E+00,1.00E+00,-6.86E-03,6.28E-03,1.94E-02,8.66E-01,9.13E-01,9.60E-01,0.00E+00,0.00E+00,0.00E+00


==> data/Linear_regret_log.csv <==
T,UAl,UAm,UAh,BVl,BVm,BVh,STl,STm,STh,CLl,CLm,CLh,34,56,11
1.00E+04,3.87E+03,3.99E+03,4.11E+03,2.61E+03,2.90E+03,3.19E+03,2.63E+03,2.78E+03,2.92E+03,1.34E+03,1.46E+03,2.15E+03,1.00E+03,2.15E+03,1.00E+04
1.58E+04,6.33E+03,6.46E+03,6.58E+03,3.27E+03,3.43E+03,3.58E+03,3.32E+03,3.60E+03,3.88E+03,2.38E+03,2.66E+03,3.16E+03,1.41E+03,3.16E+03,1.58E+04
2.51E+04,8.96E+03,9.13E+03,9.29E+03,4.03E+03,4.21E+03,4.39E+03,4.10E+03,4.47E+03,4.83E+03,3.09E+03,3.37E+03,4.64E+03,2.00E+03,4.64E+03,2.51E+04
3.98E+04,1.25E+04,1.27E+04,1.29E+04,3.10E+03,8.48E+03,1.39E+04,5.57E+03,5.76E+03,5.96E+03,4.14E+03,4.54E+03,6.81E+03,2.82E+03,6.81E+03,3.98E+04
6.31E+04,2.19E+04,2.23E+04,2.26E+04,8.58E+03,9.06E+03,9.53E+03,8.42E+03,8.85E+03,9.27E+03,7.20E+03,7.60E+03,1.00E+04,3.98E+03,1.00E+04,6.31E+04
1.00E+05,3.21E+04,3.23E+04,3.24E+04,1.05E+04,1.10E+04,1.16E+04,1.08E+04,1.15E+04,1.21E+04,8.76E+03,9.62E+03,1.47E+04,5.62E+03,1.47E+04,1.00E+05
1.58E+05,4.58E+04,4.64E+04,4.69E+04,1.53E+04,1.61E+04,1.68E+04,1.48E+04,1.55E+04,1.61E+04,1.30E+04,1.35E+04,2.15E+04,7.94E+03,2.15E+04,1.58E+05
2.51E+05,7.26E+04,7.34E+04,7.41E+04,1.72E+04,1.78E+04,1.84E+04,1.72E+04,1.85E+04,1.98E+04,1.50E+04,1.63E+04,3.16E+04,1.12E+04,3.16E+04,2.51E+05
3.98E+05,1.09E+05,1.10E+05,1.11E+05,2.54E+04,2.70E+04,2.87E+04,2.58E+04,2.66E+04,2.75E+04,2.31E+04,2.49E+04,4.64E+04,1.58E+04,4.64E+04,3.98E+05
6.31E+05,1.52E+05,1.54E+05,1.55E+05,3.21E+04,3.41E+04,3.61E+04,3.21E+04,3.40E+04,3.59E+04,2.88E+04,3.14E+04,6.81E+04,2.24E+04,6.81E+04,6.31E+05
1.00E+06,2.64E+05,2.65E+05,2.65E+05,5.31E+04,5.47E+04,5.62E+04,5.40E+04,5.52E+04,5.64E+04,5.19E+04,5.39E+04,1.00E+05,3.16E+04,1.00E+05,1.00E+06


==> data/Linear_regret_log_old.csv <==
T,UAl,UAm,UAh,BVl,BVm,BVh,STl,STm,STh,34,56,11
1.00E+04,3.86E+03,4.00E+03,4.13E+03,2.77E+03,2.95E+03,3.13E+03,2.62E+03,2.76E+03,2.90E+03,1.00E+03,2.15E+03,1.00E+04
1.58E+04,6.22E+03,6.41E+03,6.60E+03,3.21E+03,3.42E+03,3.62E+03,3.16E+03,3.40E+03,3.64E+03,1.41E+03,3.16E+03,1.58E+04
2.51E+04,8.92E+03,9.16E+03,9.40E+03,3.91E+03,4.26E+03,4.61E+03,4.14E+03,4.42E+03,4.70E+03,2.00E+03,4.64E+03,2.51E+04
3.98E+04,1.25E+04,1.28E+04,1.31E+04,2.63E+03,8.07E+03,1.35E+04,5.70E+03,5.93E+03,6.15E+03,2.82E+03,6.81E+03,3.98E+04
6.31E+04,2.21E+04,2.23E+04,2.26E+04,8.16E+03,8.46E+03,8.77E+03,8.36E+03,8.66E+03,8.95E+03,3.98E+03,1.00E+04,6.31E+04
1.00E+05,3.23E+04,3.26E+04,3.29E+04,1.06E+04,1.13E+04,1.20E+04,9.91E+03,1.08E+04,1.16E+04,5.62E+03,1.47E+04,1.00E+05


==> data/Linear_selection.csv <==
n,x1l,x1m,x1h,x2l,x2m,x2h,x3l,x3m,x3h
2.00E+03,8.60E-01,9.11E-01,9.62E-01,1.26E-01,1.81E-01,2.36E-01,8.41E-02,1.33E-01,1.82E-01
2.50E+03,9.22E-01,9.56E-01,9.91E-01,6.79E-02,1.29E-01,1.90E-01,4.57E-02,7.87E-02,1.12E-01
3.00E+03,8.82E-01,9.26E-01,9.69E-01,5.05E-03,3.04E-02,5.57E-02,1.56E-02,5.13E-02,8.70E-02
3.50E+03,9.02E-01,9.38E-01,9.73E-01,1.64E-02,5.66E-02,9.69E-02,2.07E-02,5.67E-02,9.27E-02
4.00E+03,9.27E-01,9.56E-01,9.85E-01,4.39E-03,3.82E-02,7.21E-02,1.47E-02,4.95E-02,8.42E-02
4.50E+03,9.44E-01,9.69E-01,9.95E-01,-7.08E-03,6.48E-03,2.00E-02,9.70E-04,2.47E-02,4.84E-02
5.00E+03,9.43E-01,9.69E-01,9.95E-01,-5.60E-03,1.27E-02,3.10E-02,2.01E-02,4.90E-02,7.78E-02
5.50E+03,1.00E+00,1.00E+00,1.00E+00,-5.70E-03,1.29E-02,3.16E-02,9.24E-04,2.47E-02,4.84E-02
6.00E+03,9.36E-01,9.63E-01,9.90E-01,-7.20E-03,6.58E-03,2.04E-02,-5.51E-03,1.25E-02,3.05E-02
6.50E+03,9.70E-01,9.88E-01,1.01E+00,-7.06E-03,6.46E-03,2.00E-02,-2.72E-03,1.90E-02,4.07E-02
7.00E+03,9.70E-01,9.88E-01,1.01E+00,0.00E+00,0.00E+00,0.00E+00,-6.36E-03,5.81E-03,1.80E-02
7.50E+03,9.82E-01,9.94E-01,1.01E+00,0.00E+00,0.00E+00,0.00E+00,-6.95E-03,6.36E-03,1.97E-02
8.00E+03,9.81E-01,9.94E-01,1.01E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
8.50E+03,9.69E-01,9.87E-01,1.01E+00,-6.53E-03,5.98E-03,1.85E-02,0.00E+00,0.00E+00,0.00E+00
9.00E+03,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
9.50E+03,9.82E-01,9.94E-01,1.01E+00,0.00E+00,0.00E+00,0.00E+00,-6.89E-03,6.30E-03,1.95E-02
1.00E+04,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
1.05E+04,9.81E-01,9.94E-01,1.01E+00,0.00E+00,0.00E+00,0.00E+00,-6.82E-03,6.24E-03,1.93E-02
1.10E+04,9.81E-01,9.94E-01,1.01E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
1.15E+04,9.81E-01,9.94E-01,1.01E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
1.20E+04,9.80E-01,9.94E-01,1.01E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00


==> data/Linear_sigma.csv <==
n,1x1l,1x1m,1x1h,1x2l,1x2m,1x2h,2x1l,2x1m,2x1h,2x2l,2x2m,2x2h,3x1l,3x1m,3x1h,3x2l,3x2m,3x2h
2.00E+03,9.70E-01,9.88E-01,1.01E+00,0.00E+00,0.00E+00,0.00E+00,8.27E-01,8.80E-01,9.33E-01,7.68E-02,1.32E-01,1.87E-01,6.20E-01,6.89E-01,7.58E-01,3.77E-01,4.64E-01,5.50E-01
2.50E+03,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,8.40E-01,8.97E-01,9.54E-01,3.88E-02,1.00E-01,1.62E-01,6.99E-01,7.50E-01,8.02E-01,2.56E-01,3.34E-01,4.12E-01
3.00E+03,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,9.31E-01,9.58E-01,9.86E-01,3.85E-02,7.31E-02,1.08E-01,7.71E-01,8.26E-01,8.80E-01,3.10E-01,3.85E-01,4.61E-01
3.50E+03,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,9.51E-01,9.75E-01,9.99E-01,5.26E-02,8.14E-02,1.10E-01,7.35E-01,7.92E-01,8.50E-01,2.04E-01,2.86E-01,3.68E-01
4.00E+03,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,9.50E-01,9.75E-01,9.99E-01,1.43E-02,4.91E-02,8.39E-02,7.65E-01,8.38E-01,9.12E-01,2.62E-01,3.56E-01,4.50E-01
4.50E+03,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,9.42E-01,9.68E-01,9.95E-01,-5.93E-04,3.09E-02,6.24E-02,7.82E-01,8.44E-01,9.07E-01,2.51E-01,3.38E-01,4.25E-01
5.00E+03,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,9.22E-01,9.57E-01,9.91E-01,-5.39E-03,1.22E-02,2.99E-02,7.90E-01,8.50E-01,9.11E-01,1.58E-01,2.12E-01,2.65E-01
5.50E+03,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,9.59E-01,9.81E-01,1.00E+00,-5.27E-03,1.20E-02,2.92E-02,8.44E-01,8.92E-01,9.40E-01,1.41E-01,2.37E-01,3.33E-01
6.00E+03,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,9.70E-01,9.88E-01,1.01E+00,-6.83E-03,6.25E-03,1.93E-02,7.91E-01,8.50E-01,9.08E-01,1.85E-01,2.47E-01,3.10E-01
6.50E+03,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,9.81E-01,9.94E-01,1.01E+00,0.00E+00,0.00E+00,0.00E+00,8.44E-01,8.87E-01,9.29E-01,1.15E-01,1.69E-01,2.24E-01
7.00E+03,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1.00E+00,1.00E+00,-6.76E-03,6.19E-03,1.91E-02,8.12E-01,8.74E-01,9.37E-01,9.32E-02,1.55E-01,2.17E-01
7.50E+03,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,9.60E-01,9.81E-01,1.00E+00,0.00E+00,0.00E+00,0.00E+00,8.57E-01,9.07E-01,9.57E-01,9.22E-02,1.44E-01,1.95E-01
8.00E+03,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1.00E+00,1.00E+00,-7.11E-03,6.51E-03,2.01E-02,8.40E-01,8.99E-01,9.59E-01,1.10E-01,1.56E-01,2.02E-01
8.50E+03,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,8.79E-01,9.31E-01,9.83E-01,5.03E-02,1.12E-01,1.73E-01
9.00E+03,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,8.34E-01,8.82E-01,9.30E-01,5.52E-02,9.99E-02,1.45E-01
9.50E+03,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1.00E+00,1.00E+00,-7.01E-03,6.42E-03,1.98E-02,8.83E-01,9.31E-01,9.79E-01,4.36E-02,9.29E-02,1.42E-01
1.00E+04,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,8.76E-01,9.24E-01,9.72E-01,2.35E-02,8.67E-02,1.50E-01
1.05E+04,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,9.02E-01,9.38E-01,9.73E-01,3.73E-02,8.77E-02,1.38E-01
1.10E+04,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,8.79E-01,9.24E-01,9.69E-01,4.73E-02,9.96E-02,1.52E-01
1.15E+04,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,9.81E-01,9.94E-01,1.01E+00,0.00E+00,0.00E+00,0.00E+00,8.95E-01,9.43E-01,9.92E-01,9.26E-03,4.39E-02,7.85E-02
1.20E+04,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,8.64E-01,9.12E-01,9.59E-01,3.86E-02,6.82E-02,9.79E-02


==> data/Nonlinear_lambda.csv <==
n,1x1l,1x1m,1x1h,1x2l,1x2m,1x2h,2x1l,2x1m,2x1h,2x2l,2x2m,2x2h,3x1l,3x1m,3x1h,3x2l,3x2m,3x2h
2.00E+03,9.62E-01,9.82E-01,1.00E+00,4.69E-01,5.37E-01,6.05E-01,8.15E-01,8.55E-01,8.95E-01,1.20E-01,1.87E-01,2.54E-01,6.26E-01,7.11E-01,7.97E-01,9.58E-03,4.37E-02,7.79E-02
2.50E+03,9.68E-01,9.87E-01,1.01E+00,3.55E-01,4.26E-01,4.97E-01,7.81E-01,8.46E-01,9.11E-01,4.71E-02,9.80E-02,1.49E-01,6.84E-01,7.52E-01,8.19E-01,-6.86E-03,6.28E-03,1.94E-02
3.00E+03,1.00E+00,1.00E+00,1.00E+00,2.92E-01,3.87E-01,4.81E-01,8.89E-01,9.30E-01,9.71E-01,5.50E-02,1.07E-01,1.59E-01,7.05E-01,7.57E-01,8.09E-01,-2.70E-03,1.88E-02,4.04E-02
3.50E+03,1.00E+00,1.00E+00,1.00E+00,3.33E-01,4.00E-01,4.68E-01,9.27E-01,9.62E-01,9.96E-01,4.66E-02,9.15E-02,1.36E-01,6.92E-01,7.56E-01,8.21E-01,-6.65E-03,6.09E-03,1.88E-02
4.00E+03,1.00E+00,1.00E+00,1.00E+00,2.65E-01,3.37E-01,4.09E-01,9.70E-01,9.88E-01,1.01E+00,1.56E-02,4.52E-02,7.48E-02,7.01E-01,7.74E-01,8.47E-01,-5.56E-03,1.26E-02,3.08E-02
4.50E+03,1.00E+00,1.00E+00,1.00E+00,2.27E-01,3.00E-01,3.74E-01,9.60E-01,9.81E-01,1.00E+00,-5.74E-03,2.49E-02,5.56E-02,8.47E-01,8.94E-01,9.41E-01,0.00E+00,0.00E+00,0.00E+00
5.00E+03,9.81E-01,9.94E-01,1.01E+00,1.71E-01,2.60E-01,3.49E-01,9.35E-01,9.63E-01,9.90E-01,-5.50E-03,2.50E-02,5.56E-02,7.88E-01,8.52E-01,9.17E-01,0.00E+00,0.00E+00,0.00E+00
5.50E+03,9.81E-01,9.94E-01,1.01E+00,1.79E-01,2.56E-01,3.33E-01,9.70E-01,9.88E-01,1.01E+00,9.66E-04,2.45E-02,4.80E-02,8.11E-01,8.64E-01,9.16E-01,0.00E+00,0.00E+00,0.00E+00
6.00E+03,1.00E+00,1.00E+00,1.00E+00,2.57E-01,3.32E-01,4.07E-01,9.53E-01,9.76E-01,9.99E-01,-5.69E-03,1.29E-02,3.15E-02,8.36E-01,8.81E-01,9.26E-01,0.00E+00,0.00E+00,0.00E+00
6.50E+03,1.00E+00,1.00E+00,1.00E+00,2.06E-01,2.67E-01,3.28E-01,1.00E+00,1.00E+00,1.00E+00,-2.70E-03,1.88E-02,4.03E-02,7.75E-01,8.30E-01,8.86E-01,0.00E+00,0.00E+00,0.00E+00
7.00E+03,1.00E+00,1.00E+00,1.00E+00,1.34E-01,2.02E-01,2.69E-01,9.69E-01,9.87E-01,1.01E+00,0.00E+00,0.00E+00,0.00E+00,8.52E-01,8.95E-01,9.38E-01,0.00E+00,0.00E+00,0.00E+00
7.50E+03,1.00E+00,1.00E+00,1.00E+00,1.34E-01,1.94E-01,2.55E-01,9.80E-01,9.94E-01,1.01E+00,-6.84E-03,6.26E-03,1.94E-02,8.38E-01,8.88E-01,9.38E-01,0.00E+00,0.00E+00,0.00E+00
8.00E+03,1.00E+00,1.00E+00,1.00E+00,1.11E-01,1.82E-01,2.52E-01,9.81E-01,9.94E-01,1.01E+00,0.00E+00,0.00E+00,0.00E+00,8.52E-01,9.01E-01,9.50E-01,0.00E+00,0.00E+00,0.00E+00
8.50E+03,1.00E+00,1.00E+00,1.00E+00,8.79E-02,1.56E-01,2.25E-01,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,8.46E-01,8.81E-01,9.17E-01,0.00E+00,0.00E+00,0.00E+00
9.00E+03,1.00E+00,1.00E+00,1.00E+00,7.15E-02,1.20E-01,1.68E-01,1.00E+00,1.00E+00,1.00E+00,-6.75E-03,6.17E-03,1.91E-02,8.71E-01,9.19E-01,9.66E-01,0.00E+00,0.00E+00,0.00E+00
9.50E+03,1.00E+00,1.00E+00,1.00E+00,5.17E-02,1.06E-01,1.61E-01,1.00E+00,1.00E+00,1.00E+00,-5.58E-03,1.26E-02,3.09E-02,8.87E-01,9.31E-01,9.76E-01,0.00E+00,0.00E+00,0.00E+00
1.00E+04,1.00E+00,1.00E+00,1.00E+00,4.46E-02,9.99E-02,1.55E-01,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,8.74E-01,9.18E-01,9.62E-01,0.00E+00,0.00E+00,0.00E+00
1.05E+04,1.00E+00,1.00E+00,1.00E+00,3.91E-02,1.04E-01,1.70E-01,9.70E-01,9.88E-01,1.01E+00,-6.52E-03,5.97E-03,1.85E-02,8.62E-01,9.12E-01,9.63E-01,0.00E+00,0.00E+00,0.00E+00
1.10E+04,1.00E+00,1.00E+00,1.00E+00,7.96E-02,1.49E-01,2.19E-01,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,8.90E-01,9.30E-01,9.71E-01,0.00E+00,0.00E+00,0.00E+00
1.15E+04,1.00E+00,1.00E+00,1.00E+00,6.31E-02,1.19E-01,1.74E-01,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,8.95E-01,9.31E-01,9.66E-01,0.00E+00,0.00E+00,0.00E+00
1.20E+04,1.00E+00,1.00E+00,1.00E+00,4.70E-02,9.89E-02,1.51E-01,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,8.61E-01,9.12E-01,9.63E-01,0.00E+00,0.00E+00,0.00E+00


==> data/Nonlinear_regret_log.csv <==
T,UAl,UAm,UAh,BVl,BVm,BVh,STl,STm,STh,34,56,11
1.00E+04,2.46E+03,2.51E+03,2.55E+03,1.40E+03,1.48E+03,1.56E+03,1.69E+03,2.16E+03,2.62E+03,1.00E+03,2.15E+03,1.00E+04
1.58E+04,3.72E+03,3.81E+03,3.90E+03,2.03E+03,2.12E+03,2.21E+03,2.81E+03,3.31E+03,3.80E+03,1.41E+03,3.16E+03,1.58E+04
2.51E+04,5.79E+03,5.90E+03,6.00E+03,2.91E+03,3.10E+03,3.28E+03,4.95E+03,5.82E+03,6.68E+03,2.00E+03,4.64E+03,2.51E+04
3.98E+04,8.77E+03,8.87E+03,8.98E+03,3.98E+03,4.18E+03,4.38E+03,6.71E+03,8.45E+03,1.02E+04,2.82E+03,6.81E+03,3.98E+04
6.31E+04,1.36E+04,1.37E+04,1.38E+04,5.46E+03,5.72E+03,5.99E+03,1.32E+04,1.40E+04,1.48E+04,3.98E+03,1.00E+04,6.31E+04
1.00E+05,2.11E+04,2.13E+04,2.16E+04,8.27E+03,8.57E+03,8.86E+03,1.75E+04,2.09E+04,2.43E+04,5.62E+03,1.47E+04,1.00E+05
1.58E+05,3.15E+04,3.18E+04,3.21E+04,1.15E+04,1.18E+04,1.21E+04,3.37E+04,3.63E+04,3.89E+04,7.94E+03,2.15E+04,1.58E+05
2.51E+05,5.01E+04,5.04E+04,5.07E+04,1.65E+04,1.70E+04,1.76E+04,3.37E+04,4.45E+04,5.53E+04,1.12E+04,3.16E+04,2.51E+05
3.98E+05,7.65E+04,7.67E+04,7.69E+04,2.32E+04,2.37E+04,2.43E+04,7.98E+04,8.69E+04,9.39E+04,1.58E+04,4.64E+04,3.98E+05
6.31E+05,1.15E+05,1.15E+05,1.16E+05,3.32E+04,3.38E+04,3.45E+04,8.17E+04,1.11E+05,1.41E+05,2.24E+04,6.81E+04,6.31E+05
1.00E+06,1.79E+05,1.80E+05,1.81E+05,4.66E+04,4.84E+04,5.02E+04,2.00E+05,2.02E+05,2.03E+05,3.16E+04,1.00E+05,1.00E+06


==> data/Nonlinear_regret_log_old.csv <==
T,UAl,UAm,UAh,BVl,BVm,BVh,STl,STm,STh,34,56,11
1.00E+04,2.49E+03,2.52E+03,2.55E+03,1.49E+03,1.61E+03,1.73E+03,1.90E+03,2.21E+03,2.53E+03,1.00E+03,2.15E+03,1.00E+04
1.58E+04,3.74E+03,3.82E+03,3.90E+03,1.97E+03,2.08E+03,2.19E+03,3.31E+03,3.72E+03,4.13E+03,1.41E+03,3.16E+03,1.58E+04
2.51E+04,5.82E+03,5.91E+03,6.00E+03,2.81E+03,2.98E+03,3.15E+03,4.14E+03,5.27E+03,6.40E+03,2.00E+03,4.64E+03,2.51E+04
3.98E+04,8.67E+03,8.83E+03,9.00E+03,4.14E+03,4.38E+03,4.62E+03,5.90E+03,7.83E+03,9.75E+03,2.82E+03,6.81E+03,3.98E+04
6.31E+04,1.35E+04,1.37E+04,1.40E+04,5.74E+03,6.04E+03,6.35E+03,1.27E+04,1.36E+04,1.45E+04,3.98E+03,1.00E+04,6.31E+04
1.00E+05,2.11E+04,2.13E+04,2.15E+04,8.15E+03,8.62E+03,9.08E+03,2.17E+04,2.30E+04,2.42E+04,5.62E+03,1.47E+04,1.00E+05


==> data/Nonlinear_selection.csv <==
n,x1l,x1m,x1h,x2l,x2m,x2h,x3l,x3m,x3h
2.00E+03,8.06E-01,8.68E-01,9.30E-01,7.89E-02,1.26E-01,1.74E-01,1.00E-01,1.64E-01,2.27E-01
2.50E+03,8.08E-01,8.68E-01,9.27E-01,7.63E-02,1.28E-01,1.80E-01,7.39E-02,1.19E-01,1.64E-01
3.00E+03,8.66E-01,9.13E-01,9.60E-01,5.15E-03,3.08E-02,5.65E-02,4.16E-02,7.97E-02,1.18E-01
3.50E+03,8.66E-01,9.20E-01,9.74E-01,3.20E-02,6.16E-02,9.13E-02,2.97E-02,6.96E-02,1.10E-01
4.00E+03,8.79E-01,9.18E-01,9.58E-01,9.97E-04,2.51E-02,4.93E-02,-2.76E-03,1.90E-02,4.07E-02
4.50E+03,9.60E-01,9.81E-01,1.00E+00,9.24E-03,4.43E-02,7.93E-02,9.81E-03,3.70E-02,6.43E-02
5.00E+03,9.44E-01,9.75E-01,1.01E+00,5.36E-03,3.19E-02,5.85E-02,9.83E-04,2.52E-02,4.95E-02
5.50E+03,9.23E-01,9.57E-01,9.91E-01,-5.70E-03,2.52E-02,5.61E-02,0.00E+00,0.00E+00,0.00E+00
6.00E+03,9.52E-01,9.76E-01,9.99E-01,-2.62E-03,1.83E-02,3.92E-02,-6.81E-03,6.23E-03,1.93E-02
6.50E+03,9.82E-01,9.94E-01,1.01E+00,0.00E+00,0.00E+00,0.00E+00,-1.05E-02,1.98E-02,5.01E-02
7.00E+03,9.52E-01,9.76E-01,9.99E-01,0.00E+00,0.00E+00,0.00E+00,-2.66E-03,1.86E-02,3.98E-02
7.50E+03,9.59E-01,9.81E-01,1.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
8.00E+03,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
8.50E+03,9.70E-01,9.88E-01,1.01E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
9.00E+03,9.80E-01,9.94E-01,1.01E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
9.50E+03,9.81E-01,9.94E-01,1.01E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
1.00E+04,9.81E-01,9.94E-01,1.01E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
1.05E+04,9.81E-01,9.94E-01,1.01E+00,-6.92E-03,6.33E-03,1.96E-02,0.00E+00,0.00E+00,0.00E+00
1.10E+04,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
1.15E+04,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00
1.20E+04,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00,0.00E+00


==> data/Nonlinear_sigma.csv <==
n,1x1l,1x1m,1x1h,1x2l,1x2m,1x2h,2x1l,2x1m,2x1h,2x2l,2x2m,2x2h,3x1l,3x1m,3x1h,3x2l,3x2m,3x2h
2.00E+03,8.06E-01,8.69E-01,9.32E-01,0.00E+00,0.00E+00,0.00E+00,6.26E-01,6.88E-01,7.49E-01,8.79E-04,2.39E-02,4.70E-02,4.79E-01,5.46E-01,6.12E-01,2.31E-01,3.20E-01,4.09E-01
2.50E+03,8.28E-01,8.72E-01,9.15E-01,0.00E+00,0.00E+00,0.00E+00,6.30E-01,6.95E-01,7.61E-01,8.92E-04,2.37E-02,4.64E-02,5.68E-01,6.38E-01,7.09E-01,1.84E-01,2.48E-01,3.12E-01
3.00E+03,8.88E-01,9.32E-01,9.76E-01,0.00E+00,0.00E+00,0.00E+00,6.88E-01,7.43E-01,7.99E-01,-7.16E-03,6.55E-03,2.03E-02,5.11E-01,6.09E-01,7.06E-01,1.67E-01,2.38E-01,3.08E-01
3.50E+03,8.61E-01,9.07E-01,9.53E-01,0.00E+00,0.00E+00,0.00E+00,7.78E-01,8.32E-01,8.87E-01,-6.82E-03,6.24E-03,1.93E-02,6.01E-01,6.82E-01,7.64E-01,1.63E-01,2.20E-01,2.76E-01
4.00E+03,9.24E-01,9.63E-01,1.00E+00,0.00E+00,0.00E+00,0.00E+00,7.54E-01,8.25E-01,8.95E-01,0.00E+00,0.00E+00,0.00E+00,6.22E-01,6.93E-01,7.63E-01,6.59E-02,1.12E-01,1.59E-01
4.50E+03,9.37E-01,9.69E-01,1.00E+00,0.00E+00,0.00E+00,0.00E+00,7.59E-01,8.24E-01,8.88E-01,0.00E+00,0.00E+00,0.00E+00,5.71E-01,6.55E-01,7.39E-01,5.22E-02,1.12E-01,1.71E-01
5.00E+03,9.29E-01,9.57E-01,9.85E-01,0.00E+00,0.00E+00,0.00E+00,7.88E-01,8.51E-01,9.15E-01,-7.06E-03,6.46E-03,2.00E-02,6.29E-01,6.87E-01,7.44E-01,2.90E-02,6.92E-02,1.09E-01
5.50E+03,9.36E-01,9.69E-01,1.00E+00,0.00E+00,0.00E+00,0.00E+00,8.66E-01,9.25E-01,9.84E-01,-6.91E-03,6.32E-03,1.95E-02,6.50E-01,7.37E-01,8.25E-01,1.50E-02,4.34E-02,7.19E-02
6.00E+03,9.50E-01,9.75E-01,9.99E-01,0.00E+00,0.00E+00,0.00E+00,7.85E-01,8.47E-01,9.10E-01,0.00E+00,0.00E+00,0.00E+00,6.58E-01,7.34E-01,8.10E-01,2.06E-02,6.91E-02,1.18E-01
6.50E+03,9.58E-01,9.81E-01,1.00E+00,0.00E+00,0.00E+00,0.00E+00,8.09E-01,8.56E-01,9.04E-01,0.00E+00,0.00E+00,0.00E+00,6.83E-01,7.52E-01,8.20E-01,1.61E-02,5.59E-02,9.58E-02
7.00E+03,9.82E-01,9.94E-01,1.01E+00,0.00E+00,0.00E+00,0.00E+00,7.86E-01,8.51E-01,9.15E-01,-6.64E-03,6.08E-03,1.88E-02,6.57E-01,7.19E-01,7.82E-01,2.86E-02,6.89E-02,1.09E-01
7.50E+03,9.80E-01,9.94E-01,1.01E+00,0.00E+00,0.00E+00,0.00E+00,8.08E-01,8.56E-01,9.04E-01,0.00E+00,0.00E+00,0.00E+00,5.77E-01,6.56E-01,7.35E-01,2.11E-02,5.61E-02,9.12E-02
8.00E+03,9.81E-01,9.94E-01,1.01E+00,0.00E+00,0.00E+00,0.00E+00,8.23E-01,8.86E-01,9.49E-01,0.00E+00,0.00E+00,0.00E+00,6.79E-01,7.44E-01,8.08E-01,-8.40E-04,3.17E-02,6.43E-02
8.50E+03,9.45E-01,9.75E-01,1.01E+00,0.00E+00,0.00E+00,0.00E+00,8.10E-01,8.63E-01,9.16E-01,0.00E+00,0.00E+00,0.00E+00,6.32E-01,7.24E-01,8.16E-01,5.15E-03,3.07E-02,5.62E-02
9.00E+03,9.80E-01,9.94E-01,1.01E+00,0.00E+00,0.00E+00,0.00E+00,8.46E-01,8.99E-01,9.52E-01,0.00E+00,0.00E+00,0.00E+00,6.35E-01,7.14E-01,7.93E-01,1.48E-02,4.28E-02,7.08E-02
9.50E+03,9.82E-01,9.94E-01,1.01E+00,0.00E+00,0.00E+00,0.00E+00,8.23E-01,8.76E-01,9.29E-01,0.00E+00,0.00E+00,0.00E+00,7.00E-01,7.69E-01,8.39E-01,2.69E-02,5.74E-02,8.78E-02
1.00E+04,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,8.68E-01,9.06E-01,9.44E-01,0.00E+00,0.00E+00,0.00E+00,6.35E-01,7.14E-01,7.92E-01,9.83E-04,2.49E-02,4.88E-02
1.05E+04,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,8.58E-01,9.12E-01,9.66E-01,0.00E+00,0.00E+00,0.00E+00,6.85E-01,7.49E-01,8.12E-01,-5.46E-03,1.24E-02,3.03E-02
1.10E+04,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,8.85E-01,9.19E-01,9.53E-01,0.00E+00,0.00E+00,0.00E+00,6.82E-01,7.43E-01,8.05E-01,-5.43E-03,1.23E-02,3.01E-02
1.15E+04,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,8.49E-01,8.93E-01,9.37E-01,0.00E+00,0.00E+00,0.00E+00,6.76E-01,7.50E-01,8.24E-01,-1.01E-02,1.90E-02,4.82E-02
1.20E+04,1.00E+00,1.00E+00,1.00E+00,0.00E+00,0.00E+00,0.00E+00,9.35E-01,9.63E-01,9.90E-01,0.00E+00,0.00E+00,0.00E+00,7.02E-01,7.94E-01,8.86E-01,-2.63E-03,1.84E-02,3.94E-02


==> data/Spatial_regret_log.csv <==
T,UA,KWSAS,KWSAA,23,45,11
1000,249.282,109.162,41.4955,100,251.189,1000
3162,703.395,227.78,82.4181,215.431,630.913,3162
10000,1755.45,519.606,116.121,464.159,1584.89,10000
31622,5131.53,1217.42,269.94,999.984,3980.99,31622
100000,14090.8,2933.41,537.52,2154.43,10000,100000
316227,39411.7,7158.68,1110.35,4641.58,25118.8,316227
1000000,110510,17509.1,2922.51,10000,63095.7,1000000
3162277,300524,42387.7,8778.16,21544.3,158489,3162277
10000000,832376,102529,22694.1,46415.9,398107,10000000

